Hierarchically Gated Experts for Efficient Online Continual Learning

Continual Learning models aim to learn a set of tasks under the constraint that the tasks arrive sequentially with no way to access data from previous tasks. The Online Continual Learning framework poses a further challenge where the tasks are unknown and instead the data arrives as a single stream. Building on existing work, we propose a method for identifying these underlying tasks: the Gated Experts (GE) algorithm, where a dynamically growing set of experts allows for new knowledge to be acquired without catastrophic forgetting. Furthermore, we extend GE to Hierarchically Gated Experts (HGE), a method which is able to efficiently select the best expert for each data sample by organising the experts into a hierarchical structure. On standard Continual Learning benchmarks, GE and HGE are able to achieve results comparable with current methods, with HGE doing so more efficiently.

==> svg-inkscape/HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{314bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82802548)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.44267516,0.74617835){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}root\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.32802548,0.51687899){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.55732484,0.51687899){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.09872611,0.28757963){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.32802548,0.28757963){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.09872611,0.05828026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.32802548,0.05828026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.55732484,0.28757963){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.7866242,0.28757963){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.67197452,0.05828026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
    \put(0.90127389,0.05828026){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{HGER_CIFAR_INVCIFAR_split.json_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/HGER_MNIST_KMNIST_split.json_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HGER_MNIST_KMNIST_split.json_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{350bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74285714)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.39714286,0.66942858){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}root\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.29428571,0.46371429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.5,0.46371429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.08857143,0.25800001){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.29428571,0.25800001){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.08857143,0.05228571){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.5,0.25800001){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.70571429,0.25800001){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.5,0.05228571){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.70571429,0.05228571){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.91142857,0.05228571){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{HGER_MNIST_KMNIST_split.json_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{458bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56768559)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.53930131,0.51157206){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}root\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.14628821,0.35436682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.30349345,0.35436682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.46069869,0.35436682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.61790393,0.35436682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.77510917,0.35436682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.93231441,0.35436682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.22489083,0.19716158){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.38209607,0.19716158){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.06768559,0.03995633){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.22489083,0.03995633){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.38209607,0.03995633){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
    \put(0.53930131,0.03995633){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{HGE_CIFAR_INVCIFAR2_split.json_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/HGE_MNIST_KMNIST_split.json_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HGE_MNIST_KMNIST_split.json_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{422bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61611374)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.32938389,0.55521328){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}root\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.07345972,0.38459716){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.24407583,0.38459716){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.41469194,0.38459716){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.75592417,0.38459716){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.07345972,0.21398105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.24407583,0.21398105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.41469194,0.21398105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.58530806,0.21398105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.41469194,0.04336493){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.58530806,0.04336493){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.75592417,0.21398105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
    \put(0.92654028,0.21398105){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{HGE_MNIST_KMNIST_split.json_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/HGE_MNIST_split.json_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HGE_MNIST_split.json_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{206bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91262136)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HGE_MNIST_split.json_svg-tex.pdf}}%
    \put(0.32524272,0.78786409){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}root\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HGE_MNIST_split.json_svg-tex.pdf}}%
    \put(0.15048544,0.43834953){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{HGE_MNIST_split.json_svg-tex.pdf}}%
    \put(0.5,0.43834953){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{HGE_MNIST_split.json_svg-tex.pdf}}%
    \put(0.15048544,0.08883495){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{HGE_MNIST_split.json_svg-tex.pdf}}%
    \put(0.5,0.08883495){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{HGE_MNIST_split.json_svg-tex.pdf}}%
    \put(0.84951456,0.08883495){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{HGE_MNIST_split.json_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

